$W^{s,p}$-approximation properties of elliptic projectors on polynomial spaces, with application to the error analysis of a Hybrid High-Order discretisation of Leray-Lions problems

In this work we prove optimal $W^{s,p}$-approximation estimates (with $p\in[1,+\infty]$) for elliptic projectors on local polynomial spaces. The proof hinges on the classical Dupont--Scott approximation theory together with two novel abstract lemmas: An approximation result for bounded projectors, and an $L^p$-boundedness result for $L^2$-orthogonal projectors on polynomial subspaces. The $W^{s,p}$-approximation results have general applicability to (standard or polytopal) numerical methods based on local polynomial spaces. As an illustration, we use these $W^{s,p}$-estimates to derive novel error estimates for a Hybrid High-Order discretization of Leray--Lions elliptic problems whose weak formulation is classically set in $W^{1,p}(\Omega)$ for some $p\in(1,+\infty)$. This kind of problems appears, e.g., in the modelling of glacier motion, of incompressible turbulent flows, and in airfoil design. Denoting by $h$ the meshsize, we prove that the approximation error measured in a $W^{1,p}$-like discrete norm scales as $h^{\frac{k+1}{p-1}}$ when $p\ge 2$ and as $h^{(k+1)(p-1)}$ when $p<2$.

==> pge2-plap_0_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 1.44e-01 --- 5.35e-02 --- 2.01e-01 --- 2.45e-01 --- 2.56e-01 --- 3.97e-01 ---
224 352 129 1.54e-02 7.09e-02 1.03 1.33e-02 2.02 9.14e-02 1.14 1.49e-01 0.72 1.23e-01 1.06 3.50e-01 0.18
896 1376 481 7.68e-03 3.54e-02 1.00 3.34e-03 1.99 4.41e-02 1.05 9.33e-02 0.67 6.00e-02 1.03 3.10e-01 0.17
3584 5440 1857 3.84e-03 1.77e-02 1.00 8.34e-04 2.00 2.19e-02 1.01 5.87e-02 0.67 3.00e-02 1.00 2.75e-01 0.17
14336 21632 7297 1.92e-03 8.83e-03 1.00 2.09e-04 2.00 1.09e-02 1.01 3.69e-02 0.67 1.50e-02 1.00 2.45e-01 0.17


==> pge2-plap_0_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 5.19e-02 --- 1.15e-01 --- 9.20e-02 --- 3.79e-01 --- 1.44e-01 --- 5.32e-01 ---
64 144 81 3.12e-02 1.29e-02 2.00 2.89e-02 1.99 4.67e-02 0.98 2.22e-01 0.77 8.23e-02 0.81 4.41e-01 0.27
256 544 289 1.56e-02 3.21e-03 2.01 7.25e-03 2.00 1.88e-02 1.31 1.37e-01 0.70 4.13e-02 0.99 3.87e-01 0.19
1024 2112 1089 7.81e-03 8.03e-04 2.00 1.81e-03 2.01 7.25e-03 1.38 8.60e-02 0.67 1.94e-02 1.09 3.43e-01 0.17
4096 8320 4225 3.91e-03 2.01e-04 2.00 4.53e-04 2.00 2.80e-03 1.38 5.41e-02 0.67 9.54e-03 1.03 3.06e-01 0.16


==> pge2-plap_0_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 5.49e-02 --- 9.37e-02 --- 1.05e-01 --- 3.42e-01 --- 1.63e-01 --- 4.95e-01 ---
160 352 193 1.25e-01 1.42e-02 1.95 2.46e-02 1.93 5.15e-02 1.03 2.10e-01 0.70 8.69e-02 0.91 4.35e-01 0.19
640 1344 705 6.25e-02 3.54e-03 2.00 6.31e-03 1.96 2.08e-02 1.31 1.31e-01 0.68 4.28e-02 1.02 3.83e-01 0.18
2560 5248 2689 3.12e-02 8.63e-04 2.03 1.59e-03 1.98 7.75e-03 1.42 8.24e-02 0.67 1.95e-02 1.13 3.40e-01 0.17
10240 20736 10497 1.56e-02 2.12e-04 2.03 4.00e-04 1.99 2.86e-03 1.44 5.20e-02 0.66 9.30e-03 1.07 3.03e-01 0.17


==> pge2-plap_0_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 1.71e-01 --- 1.69e-01 --- 2.76e-01 --- 5.08e-01 --- 3.51e-01 --- 6.67e-01 ---
76 220 145 3.42e-02 8.96e-02 1.06 5.24e-02 1.92 2.16e-01 0.40 2.98e-01 0.87 3.10e-01 0.20 5.23e-01 0.40
280 824 545 1.72e-02 3.69e-02 1.29 1.54e-02 1.78 1.31e-01 0.73 1.91e-01 0.65 2.16e-01 0.53 4.59e-01 0.19
1072 3184 2113 8.59e-03 1.38e-02 1.42 4.13e-03 1.90 7.11e-02 0.88 1.22e-01 0.65 1.34e-01 0.69 4.09e-01 0.17
4192 12512 8321 4.30e-03 5.00e-03 1.47 1.05e-03 1.98 3.67e-02 0.96 7.72e-02 0.66 8.01e-02 0.74 3.65e-01 0.16


==> pge2-plap_1_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 9.75e-03 --- 2.09e-03 --- 3.51e-02 --- 2.83e-02 --- 8.60e-02 --- 7.18e-02 ---
224 352 129 1.54e-02 2.45e-03 2.00 2.76e-04 2.93 1.43e-02 1.30 1.50e-02 0.92 3.71e-02 1.22 6.68e-02 0.10
896 1376 481 7.68e-03 6.13e-04 1.99 3.50e-05 2.97 4.82e-03 1.56 7.61e-03 0.98 1.40e-02 1.40 5.71e-02 0.23
3584 5440 1857 3.84e-03 1.53e-04 2.00 4.39e-06 3.00 1.55e-03 1.64 3.82e-03 0.99 5.03e-03 1.48 4.83e-02 0.24
14336 21632 7297 1.92e-03 3.83e-05 2.00 5.50e-07 3.00 4.94e-04 1.65 1.91e-03 1.00 1.79e-03 1.49 4.06e-02 0.25


==> pge2-plap_1_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 2.91e-02 --- 6.33e-02 --- 7.57e-02 --- 1.78e-01 --- 9.03e-02 --- 2.23e-01 ---
64 144 81 3.12e-02 4.35e-03 2.74 9.83e-03 2.68 2.96e-02 1.35 8.90e-02 1.00 4.38e-02 1.04 1.87e-01 0.25
256 544 289 1.56e-02 5.73e-04 2.92 1.31e-03 2.91 1.17e-02 1.34 4.36e-02 1.03 2.40e-02 0.87 1.58e-01 0.24
1024 2112 1089 7.81e-03 7.26e-05 2.99 1.66e-04 2.99 4.37e-03 1.42 2.15e-02 1.02 1.10e-02 1.13 1.33e-01 0.25
4096 8320 4225 3.91e-03 9.11e-06 3.00 2.09e-05 3.00 1.51e-03 1.54 1.07e-02 1.01 4.59e-03 1.26 1.12e-01 0.25


==> pge2-plap_1_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 2.37e-02 --- 3.67e-02 --- 6.86e-02 --- 1.39e-01 --- 1.09e-01 --- 2.02e-01 ---
160 352 193 1.25e-01 4.11e-03 2.53 7.69e-03 2.25 2.91e-02 1.24 8.06e-02 0.79 6.32e-02 0.79 1.84e-01 0.13
640 1344 705 6.25e-02 6.54e-04 2.65 1.08e-03 2.83 1.17e-02 1.31 4.07e-02 0.99 2.76e-02 1.20 1.56e-01 0.24
2560 5248 2689 3.12e-02 1.03e-04 2.66 1.41e-04 2.93 4.29e-03 1.44 2.03e-02 1.00 1.15e-02 1.26 1.32e-01 0.24
10240 20736 10497 1.56e-02 1.66e-05 2.63 1.79e-05 2.98 1.45e-03 1.56 1.02e-02 0.99 4.58e-03 1.33 1.11e-01 0.25


==> pge2-plap_1_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 4.10e-02 --- 6.83e-02 --- 9.56e-02 --- 2.35e-01 --- 1.47e-01 --- 3.37e-01 ---
76 220 145 3.42e-02 7.10e-03 2.87 6.58e-03 3.83 3.77e-02 1.52 7.54e-02 1.86 1.02e-01 0.60 1.73e-01 1.09
280 824 545 1.72e-02 1.20e-03 2.59 8.82e-04 2.92 1.80e-02 1.08 3.57e-02 1.09 6.49e-02 0.66 1.37e-01 0.34
1072 3184 2113 8.59e-03 2.04e-04 2.55 1.21e-04 2.86 7.00e-03 1.36 1.77e-02 1.01 2.60e-02 1.32 1.14e-01 0.26
4192 12512 8321 4.30e-03 3.52e-05 2.54 1.60e-05 2.92 2.36e-03 1.57 8.96e-03 0.98 9.49e-03 1.46 9.58e-02 0.25


==> pge2-plap_2_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 6.44e-04 --- 7.85e-04 --- 6.39e-03 --- 7.45e-03 --- 1.92e-02 --- 2.33e-02 ---
224 352 129 1.54e-02 8.07e-05 3.01 5.42e-05 3.87 7.01e-04 3.20 3.42e-03 1.13 1.20e-02 0.68 1.65e-02 0.50
896 1376 481 7.68e-03 1.01e-05 2.99 3.45e-06 3.96 1.30e-04 2.42 1.38e-03 1.30 4.74e-03 1.34 1.33e-02 0.31
3584 5440 1857 3.84e-03 1.26e-06 3.00 2.16e-07 4.00 3.93e-05 1.73 5.51e-04 1.32 1.72e-03 1.46 1.06e-02 0.33


==> pge2-plap_2_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 3.45e-03 --- 6.85e-02 --- 2.27e-02 --- 3.40e-01 --- 4.97e-02 --- 7.33e-01 ---
64 144 81 3.12e-02 2.71e-04 3.66 6.31e-03 3.43 6.32e-03 1.84 9.29e-02 1.87 1.35e-02 1.88 2.04e-01 1.84
256 544 289 1.56e-02 1.81e-05 3.90 4.31e-04 3.87 1.86e-03 1.76 2.85e-02 1.70 3.72e-03 1.86 1.15e-01 0.83
1024 2112 1089 7.81e-03 1.15e-06 3.98 2.75e-05 3.98 5.39e-04 1.79 1.02e-02 1.49 9.99e-04 1.90 8.75e-02 0.40


==> pge2-plap_2_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 2.92e-03 --- 4.48e-02 --- 2.51e-02 --- 2.25e-01 --- 8.29e-02 --- 6.47e-01 ---
160 352 193 1.25e-01 2.68e-04 3.45 4.86e-03 3.20 5.85e-03 2.10 7.91e-02 1.51 1.59e-02 2.38 1.86e-01 1.80
640 1344 705 6.25e-02 2.15e-05 3.64 3.49e-04 3.80 1.72e-03 1.77 2.56e-02 1.63 7.79e-03 1.03 1.11e-01 0.74
2560 5248 2689 3.12e-02 1.70e-06 3.65 2.31e-05 3.91 5.07e-04 1.76 9.56e-03 1.42 3.01e-03 1.37 8.60e-02 0.37


==> pge2-plap_2_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 3.32e-03 --- 2.48e-02 --- 4.43e-02 --- 1.05e+00 --- 1.07e-01 --- 2.83e+00 ---
76 220 145 3.42e-02 4.51e-04 3.27 2.18e-03 3.98 8.79e-03 2.65 8.42e-02 4.13 2.75e-02 2.22 5.78e-01 2.60
280 824 545 1.72e-02 5.28e-05 3.12 1.42e-04 3.97 1.55e-03 2.52 2.38e-02 1.84 1.28e-02 1.11 1.78e-01 1.71
1072 3184 2113 8.59e-03 6.29e-06 3.06 9.52e-06 3.89 3.71e-04 2.06 5.66e-03 2.07 5.22e-03 1.29 4.33e-02 2.04


==> pge2-plap_3_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 3.44e-05 --- 2.88e-04 --- 8.84e-04 --- 6.40e-03 --- 9.15e-03 --- 1.15e-02 ---
224 352 129 1.54e-02 2.16e-06 4.01 8.56e-06 5.10 1.06e-04 3.07 6.11e-04 3.40 8.98e-04 3.36 2.82e-03 2.04
896 1376 481 7.68e-03 1.35e-07 3.99 2.64e-07 5.00 2.27e-05 2.21 1.61e-04 1.92 8.17e-05 3.45 1.99e-03 0.50
3584 5440 1857 3.84e-03 8.44e-09 4.00 8.23e-09 5.00 6.98e-06 1.70 4.99e-05 1.69 7.28e-06 3.49 1.48e-03 0.43


==> pge2-plap_3_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 2.61e-04 --- 4.51e-02 --- 4.21e-03 --- 3.93e-01 --- 1.01e-02 --- 1.03e+00 ---
64 144 81 3.12e-02 1.16e-05 4.48 1.49e-03 4.91 9.11e-04 2.20 8.01e-02 2.29 2.80e-03 1.85 2.80e-01 1.87
256 544 289 1.56e-02 5.24e-07 4.47 4.76e-05 4.97 2.76e-04 1.72 1.96e-02 2.03 1.00e-03 1.49 7.62e-02 1.88
1024 2112 1089 7.81e-03 2.79e-08 4.24 1.50e-06 5.00 8.21e-05 1.75 4.02e-03 2.29 2.89e-04 1.79 3.30e-02 1.21


==> pge2-plap_3_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 2.31e-04 --- 2.08e-02 --- 3.82e-03 --- 1.80e-01 --- 3.45e-02 --- 1.18e+00 ---
160 352 193 1.25e-01 1.14e-05 4.34 1.13e-03 4.20 7.81e-04 2.29 6.41e-02 1.49 9.18e-03 1.91 2.31e-01 2.35
640 1344 705 6.25e-02 5.44e-07 4.39 3.89e-05 4.86 2.35e-04 1.73 1.55e-02 2.05 1.42e-03 2.69 6.44e-02 1.84
2560 5248 2689 3.12e-02 2.79e-08 4.28 1.26e-06 4.94 7.25e-05 1.69 3.26e-03 2.24 2.48e-04 2.51 3.12e-02 1.04


==> pge2-plap_3_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 5.65e-04 --- 1.34e-02 --- 9.17e-03 --- 5.37e-01 --- 4.48e-02 --- 1.57e+00 ---
76 220 145 3.42e-02 3.20e-05 4.70 6.67e-04 4.91 1.38e-03 3.10 1.73e-01 1.85 1.33e-02 1.99 1.15e+00 0.51
280 824 545 1.72e-02 1.94e-06 4.08 2.55e-05 4.75 3.76e-04 1.89 4.11e-02 2.09 2.10e-03 2.69 4.03e-01 1.53
1072 3184 2113 8.59e-03 1.20e-07 4.01 9.00e-07 4.82 1.17e-04 1.68 5.52e-03 2.89 3.30e-04 2.67 9.36e-02 2.10


==> plap2_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.22e-01 3.64e-02
224 352 129 1.54e-02 9.83e-02 6.53e-03
896 1376 481 7.68e-03 4.42e-02 9.73e-04
3584 5440 1857 3.84e-03 2.04e-02 1.16e-04
14336 21632 7297 1.92e-03 9.75e-03 2.45e-05


==> plap2_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 3.08e-01 6.26e-02
76 220 145 3.42e-02 1.27e-01 7.73e-03
280 824 545 1.72e-02 4.70e-02 3.09e-03
1072 3184 2113 8.59e-03 1.63e-02 1.42e-03
4192 12512 8321 4.30e-03 5.63e-03 5.04e-04


==> plap2_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 1.92e-02 3.27e-03
224 352 129 1.54e-02 3.93e-03 4.05e-04
896 1376 481 7.68e-03 9.08e-04 9.72e-05
3584 5440 1857 3.84e-03 2.26e-04 2.82e-05
14336 21632 7297 1.92e-03 5.80e-05 8.35e-06


==> plap2_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 5.40e-02 1.07e-02
64 144 81 3.12e-02 8.96e-03 9.90e-04
256 544 289 1.56e-02 1.59e-03 1.21e-04
1024 2112 1089 7.81e-03 3.55e-04 2.27e-05
4096 8320 4225 3.91e-03 9.21e-05 5.82e-06


==> plap2_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 4.25e-02 8.64e-03
160 352 193 1.25e-01 7.26e-03 8.03e-04
640 1344 705 6.25e-02 1.31e-03 9.47e-05
2560 5248 2689 3.12e-02 2.98e-04 1.68e-05
10240 20736 10497 1.56e-02 7.77e-05 4.18e-06


==> plap2_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 4.60e-02 1.10e-02
76 220 145 3.42e-02 8.77e-03 1.03e-03
280 824 545 1.72e-02 1.81e-03 9.80e-05
1072 3184 2113 8.59e-03 4.22e-04 1.19e-05
4192 12512 8321 4.30e-03 1.05e-04 1.88e-06


==> plap2_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.89e-03 6.83e-04
224 352 129 1.54e-02 7.15e-04 1.83e-04
896 1376 481 7.68e-03 1.72e-04 5.33e-05
3584 5440 1857 3.84e-03 4.21e-05 1.58e-05


==> plap2_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 1.07e-02 2.83e-03
64 144 81 3.12e-02 1.97e-03 2.74e-04
256 544 289 1.56e-02 4.21e-04 4.97e-05
1024 2112 1089 7.81e-03 9.49e-05 1.30e-05


==> plap2_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 8.81e-03 2.26e-03
160 352 193 1.25e-01 1.63e-03 2.14e-04
640 1344 705 6.25e-02 3.49e-04 3.66e-05
2560 5248 2689 3.12e-02 7.84e-05 9.28e-06


==> plap2_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 7.28e-03 1.50e-03
76 220 145 3.42e-02 1.56e-03 1.57e-04
280 824 545 1.72e-02 3.51e-04 2.10e-05
1072 3184 2113 8.59e-03 7.93e-05 4.19e-06


==> plap2_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 1.27e-03 4.25e-04
224 352 129 1.54e-02 3.14e-04 1.23e-04
896 1376 481 7.68e-03 7.93e-05 3.64e-05
3584 5440 1857 3.84e-03 2.07e-05 1.08e-05


==> plap2_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 3.17e-03 6.81e-04
64 144 81 3.12e-02 7.30e-04 1.25e-04
256 544 289 1.56e-02 1.68e-04 3.22e-05
1024 2112 1089 7.81e-03 3.93e-05 9.28e-06


==> plap2_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 2.64e-03 5.33e-04
160 352 193 1.25e-01 6.07e-04 9.30e-05
640 1344 705 6.25e-02 1.39e-04 2.31e-05
2560 5248 2689 3.12e-02 3.23e-05 6.61e-06


==> plap2_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.98e-03 4.81e-04
76 220 145 3.42e-02 6.82e-04 5.89e-05
280 824 545 1.72e-02 1.55e-04 9.40e-06
1072 3184 2113 8.59e-03 3.53e-05 2.17e-06


==> plap2_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 1.54e-03 2.79e-04
76 220 145 3.42e-02 3.60e-04 6.09e-05
280 824 545 1.72e-02 8.40e-05 1.68e-05
1072 3184 2113 8.59e-03 1.97e-05 4.94e-06


==> plap_0_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 1.44e-01 --- 5.35e-02 --- 2.01e-01 --- 2.45e-01 --- 2.56e-01 --- 3.97e-01 ---
224 352 129 1.54e-02 7.09e-02 1.03 1.33e-02 2.02 9.14e-02 1.14 1.49e-01 0.72 1.23e-01 1.06 3.50e-01 0.18
896 1376 481 7.68e-03 3.54e-02 1.00 3.34e-03 1.99 4.41e-02 1.05 9.33e-02 0.67 6.00e-02 1.03 3.10e-01 0.17
3584 5440 1857 3.84e-03 1.77e-02 1.00 8.34e-04 2.00 2.19e-02 1.01 5.87e-02 0.67 3.00e-02 1.00 2.75e-01 0.17
14336 21632 7297 1.92e-03 8.83e-03 1.00 2.09e-04 2.00 1.09e-02 1.01 3.69e-02 0.67 1.50e-02 1.00 2.45e-01 0.17


==> plap_0_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 5.19e-02 --- 1.15e-01 --- 9.20e-02 --- 3.79e-01 --- 1.44e-01 --- 5.32e-01 ---
64 144 81 3.12e-02 1.29e-02 2.00 2.89e-02 1.99 4.67e-02 0.98 2.22e-01 0.77 8.23e-02 0.81 4.41e-01 0.27
256 544 289 1.56e-02 3.21e-03 2.01 7.25e-03 2.00 1.88e-02 1.31 1.37e-01 0.70 4.13e-02 0.99 3.87e-01 0.19
1024 2112 1089 7.81e-03 8.03e-04 2.00 1.81e-03 2.01 7.25e-03 1.38 8.60e-02 0.67 1.94e-02 1.09 3.43e-01 0.17
4096 8320 4225 3.91e-03 2.01e-04 2.00 4.53e-04 2.00 2.80e-03 1.38 5.41e-02 0.67 9.54e-03 1.03 3.06e-01 0.16


==> plap_0_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 5.49e-02 --- 9.37e-02 --- 1.05e-01 --- 3.42e-01 --- 1.63e-01 --- 4.95e-01 ---
160 352 193 1.25e-01 1.42e-02 1.95 2.46e-02 1.93 5.15e-02 1.03 2.10e-01 0.70 8.69e-02 0.91 4.35e-01 0.19
640 1344 705 6.25e-02 3.54e-03 2.00 6.31e-03 1.96 2.08e-02 1.31 1.31e-01 0.68 4.28e-02 1.02 3.83e-01 0.18
2560 5248 2689 3.12e-02 8.63e-04 2.03 1.59e-03 1.98 7.75e-03 1.42 8.24e-02 0.67 1.95e-02 1.13 3.40e-01 0.17
10240 20736 10497 1.56e-02 2.12e-04 2.03 4.00e-04 1.99 2.86e-03 1.44 5.20e-02 0.66 9.30e-03 1.07 3.03e-01 0.17


==> plap_0_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 1.71e-01 --- 1.69e-01 --- 2.76e-01 --- 5.08e-01 --- 3.51e-01 --- 6.67e-01 ---
76 220 145 3.42e-02 8.96e-02 1.06 5.24e-02 1.92 2.16e-01 0.40 2.98e-01 0.87 3.10e-01 0.20 5.23e-01 0.40
280 824 545 1.72e-02 3.69e-02 1.29 1.54e-02 1.78 1.31e-01 0.73 1.91e-01 0.65 2.16e-01 0.53 4.59e-01 0.19
1072 3184 2113 8.59e-03 1.38e-02 1.42 4.13e-03 1.90 7.11e-02 0.88 1.22e-01 0.65 1.34e-01 0.69 4.09e-01 0.17
4192 12512 8321 4.30e-03 5.00e-03 1.47 1.05e-03 1.98 3.67e-02 0.96 7.72e-02 0.66 8.01e-02 0.74 3.65e-01 0.16


==> plap_1_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 9.75e-03 --- 2.09e-03 --- 3.51e-02 --- 2.83e-02 --- 8.60e-02 --- 7.18e-02 ---
224 352 129 1.54e-02 2.45e-03 2.00 2.76e-04 2.93 1.43e-02 1.30 1.50e-02 0.92 3.71e-02 1.22 6.68e-02 0.10
896 1376 481 7.68e-03 6.13e-04 1.99 3.50e-05 2.97 4.82e-03 1.56 7.61e-03 0.98 1.40e-02 1.40 5.71e-02 0.23
3584 5440 1857 3.84e-03 1.53e-04 2.00 4.39e-06 3.00 1.55e-03 1.64 3.82e-03 0.99 5.03e-03 1.48 4.83e-02 0.24
14336 21632 7297 1.92e-03 3.83e-05 2.00 5.50e-07 3.00 4.94e-04 1.65 1.91e-03 1.00 1.79e-03 1.49 4.06e-02 0.25


==> plap_1_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 2.91e-02 --- 6.33e-02 --- 7.57e-02 --- 1.78e-01 --- 9.03e-02 --- 2.23e-01 ---
64 144 81 3.12e-02 4.35e-03 2.74 9.83e-03 2.68 2.96e-02 1.35 8.90e-02 1.00 4.38e-02 1.04 1.87e-01 0.25
256 544 289 1.56e-02 5.73e-04 2.92 1.31e-03 2.91 1.17e-02 1.34 4.36e-02 1.03 2.40e-02 0.87 1.58e-01 0.24
1024 2112 1089 7.81e-03 7.26e-05 2.99 1.66e-04 2.99 4.37e-03 1.42 2.15e-02 1.02 1.10e-02 1.13 1.33e-01 0.25
4096 8320 4225 3.91e-03 9.11e-06 3.00 2.09e-05 3.00 1.51e-03 1.54 1.07e-02 1.01 4.59e-03 1.26 1.12e-01 0.25


==> plap_1_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 2.37e-02 --- 3.67e-02 --- 6.86e-02 --- 1.39e-01 --- 1.09e-01 --- 2.02e-01 ---
160 352 193 1.25e-01 4.11e-03 2.53 7.69e-03 2.25 2.91e-02 1.24 8.06e-02 0.79 6.32e-02 0.79 1.84e-01 0.13
640 1344 705 6.25e-02 6.54e-04 2.65 1.08e-03 2.83 1.17e-02 1.31 4.07e-02 0.99 2.76e-02 1.20 1.56e-01 0.24
2560 5248 2689 3.12e-02 1.03e-04 2.66 1.41e-04 2.93 4.29e-03 1.44 2.03e-02 1.00 1.15e-02 1.26 1.32e-01 0.24
10240 20736 10497 1.56e-02 1.66e-05 2.63 1.79e-05 2.98 1.45e-03 1.56 1.02e-02 0.99 4.58e-03 1.33 1.11e-01 0.25


==> plap_1_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 4.10e-02 --- 6.83e-02 --- 9.56e-02 --- 2.35e-01 --- 1.47e-01 --- 3.37e-01 ---
76 220 145 3.42e-02 7.10e-03 2.87 6.58e-03 3.83 3.77e-02 1.52 7.54e-02 1.86 1.02e-01 0.60 1.73e-01 1.09
280 824 545 1.72e-02 1.20e-03 2.59 8.82e-04 2.92 1.80e-02 1.08 3.57e-02 1.09 6.49e-02 0.66 1.37e-01 0.34
1072 3184 2113 8.59e-03 2.04e-04 2.55 1.21e-04 2.86 7.00e-03 1.36 1.77e-02 1.01 2.60e-02 1.32 1.14e-01 0.26
4192 12512 8321 4.30e-03 3.52e-05 2.54 1.60e-05 2.92 2.36e-03 1.57 8.96e-03 0.98 9.49e-03 1.46 9.58e-02 0.25


==> plap_2_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 6.44e-04 --- 7.85e-04 --- 6.39e-03 --- 7.45e-03 --- 1.92e-02 --- 2.33e-02 ---
224 352 129 1.54e-02 8.07e-05 3.01 5.42e-05 3.87 7.01e-04 3.20 3.42e-03 1.13 1.20e-02 0.68 1.65e-02 0.50
896 1376 481 7.68e-03 1.01e-05 2.99 3.45e-06 3.96 1.30e-04 2.42 1.38e-03 1.30 4.74e-03 1.34 1.33e-02 0.31
3584 5440 1857 3.84e-03 1.26e-06 3.00 2.16e-07 4.00 3.93e-05 1.73 5.51e-04 1.32 1.72e-03 1.46 1.06e-02 0.33


==> plap_2_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 3.45e-03 --- 6.85e-02 --- 2.27e-02 --- 3.40e-01 --- 4.97e-02 --- 7.33e-01 ---
64 144 81 3.12e-02 2.71e-04 3.66 6.31e-03 3.43 6.32e-03 1.84 9.29e-02 1.87 1.35e-02 1.88 2.04e-01 1.84
256 544 289 1.56e-02 1.81e-05 3.90 4.31e-04 3.87 1.86e-03 1.76 2.85e-02 1.70 3.72e-03 1.86 1.15e-01 0.83
1024 2112 1089 7.81e-03 1.15e-06 3.98 2.75e-05 3.98 5.39e-04 1.79 1.02e-02 1.49 9.99e-04 1.90 8.75e-02 0.40


==> plap_2_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 2.92e-03 --- 4.48e-02 --- 2.51e-02 --- 2.25e-01 --- 8.29e-02 --- 6.47e-01 ---
160 352 193 1.25e-01 2.68e-04 3.45 4.86e-03 3.20 5.85e-03 2.10 7.91e-02 1.51 1.59e-02 2.38 1.86e-01 1.80
640 1344 705 6.25e-02 2.15e-05 3.64 3.49e-04 3.80 1.72e-03 1.77 2.56e-02 1.63 7.79e-03 1.03 1.11e-01 0.74
2560 5248 2689 3.12e-02 1.70e-06 3.65 2.31e-05 3.91 5.07e-04 1.76 9.56e-03 1.42 3.01e-03 1.37 8.60e-02 0.37


==> plap_2_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 3.32e-03 --- 2.48e-02 --- 4.43e-02 --- 1.05e+00 --- 1.07e-01 --- 2.83e+00 ---
76 220 145 3.42e-02 4.51e-04 3.27 2.18e-03 3.98 8.79e-03 2.65 8.42e-02 4.13 2.75e-02 2.22 5.78e-01 2.60
280 824 545 1.72e-02 5.28e-05 3.12 1.42e-04 3.97 1.55e-03 2.52 2.38e-02 1.84 1.28e-02 1.11 1.78e-01 1.71
1072 3184 2113 8.59e-03 6.29e-06 3.06 9.52e-06 3.89 3.71e-04 2.06 5.66e-03 2.07 5.22e-03 1.29 4.33e-02 2.04


==> plap_3_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 3.44e-05 --- 2.88e-04 --- 8.84e-04 --- 6.40e-03 --- 9.15e-03 --- 1.15e-02 ---
224 352 129 1.54e-02 2.16e-06 4.01 8.56e-06 5.10 1.06e-04 3.07 6.11e-04 3.40 8.98e-04 3.36 2.82e-03 2.04
896 1376 481 7.68e-03 1.35e-07 3.99 2.64e-07 5.00 2.27e-05 2.21 1.61e-04 1.92 8.17e-05 3.45 1.99e-03 0.50
3584 5440 1857 3.84e-03 8.44e-09 4.00 8.23e-09 5.00 6.98e-06 1.70 4.99e-05 1.69 7.28e-06 3.49 1.48e-03 0.43


==> plap_3_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 2.61e-04 --- 4.51e-02 --- 4.21e-03 --- 3.93e-01 --- 1.01e-02 --- 1.03e+00 ---
64 144 81 3.12e-02 1.16e-05 4.48 1.49e-03 4.91 9.11e-04 2.20 8.01e-02 2.29 2.80e-03 1.85 2.80e-01 1.87
256 544 289 1.56e-02 5.24e-07 4.47 4.76e-05 4.97 2.76e-04 1.72 1.96e-02 2.03 1.00e-03 1.49 7.62e-02 1.88
1024 2112 1089 7.81e-03 2.79e-08 4.24 1.50e-06 5.00 8.21e-05 1.75 4.02e-03 2.29 2.89e-04 1.79 3.30e-02 1.21


==> plap_3_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 2.31e-04 --- 2.08e-02 --- 3.82e-03 --- 1.80e-01 --- 3.45e-02 --- 1.18e+00 ---
160 352 193 1.25e-01 1.14e-05 4.34 1.13e-03 4.20 7.81e-04 2.29 6.41e-02 1.49 9.18e-03 1.91 2.31e-01 2.35
640 1344 705 6.25e-02 5.44e-07 4.39 3.89e-05 4.86 2.35e-04 1.73 1.55e-02 2.05 1.42e-03 2.69 6.44e-02 1.84
2560 5248 2689 3.12e-02 2.79e-08 4.28 1.26e-06 4.94 7.25e-05 1.69 3.26e-03 2.24 2.48e-04 2.51 3.12e-02 1.04


==> plap_3_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 5.65e-04 --- 1.34e-02 --- 9.17e-03 --- 5.37e-01 --- 4.48e-02 --- 1.57e+00 ---
76 220 145 3.42e-02 3.20e-05 4.70 6.67e-04 4.91 1.38e-03 3.10 1.73e-01 1.85 1.33e-02 1.99 1.15e+00 0.51
280 824 545 1.72e-02 1.94e-06 4.08 2.55e-05 4.75 3.76e-04 1.89 4.11e-02 2.09 2.10e-03 2.69 4.03e-01 1.53
1072 3184 2113 8.59e-03 1.20e-07 4.01 9.00e-07 4.82 1.17e-04 1.68 5.52e-03 2.89 3.30e-04 2.67 9.36e-02 2.10


==> plap_4_mesh1_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
56 92 37 3.07e-02 1.58e-06 --- 9.15e-05 --- 1.04e-04 --- 3.76e-03 --- 7.50e-04 --- 1.72e-02 ---
224 352 129 1.54e-02 4.97e-08 5.01 1.45e-06 6.01 1.98e-05 2.40 3.85e-04 3.30 1.15e-04 2.72 7.18e-04 4.60
896 1376 481 7.68e-03 1.55e-09 4.98 2.29e-08 5.96 6.16e-06 1.68 6.06e-05 2.66 1.13e-05 3.33 3.92e-04 0.87
3584 5440 1857 3.84e-03 4.86e-11 5.00 3.59e-10 6.00 1.93e-06 1.67 9.87e-06 2.62 1.02e-06 3.47 2.49e-04 0.65


==> plap_4_mesh2_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
16 40 25 6.25e-02 1.48e-05 --- 1.74e-02 --- 1.58e-03 --- 1.14e+00 --- 2.70e-03 --- 1.94e+00 ---
64 144 81 3.12e-02 3.46e-07 5.41 3.45e-04 5.64 3.72e-04 2.08 1.95e-01 2.54 2.27e-04 3.56 1.54e-01 3.65
256 544 289 1.56e-02 8.61e-09 5.33 5.83e-06 5.89 1.10e-04 1.76 3.66e-02 2.41 2.00e-05 3.50 3.64e-02 2.08
1024 2112 1089 7.81e-03 2.45e-10 5.14 9.30e-08 5.98 3.41e-05 1.69 6.86e-03 2.42 1.77e-06 3.50 2.38e-02 0.61


==> plap_4_mesh3_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
40 96 57 2.50e-01 1.34e-05 --- 9.76e-03 --- 1.50e-03 --- 1.37e+00 --- 1.68e-02 --- 6.30e+00 ---
160 352 193 1.25e-01 3.51e-07 5.25 2.62e-04 5.22 3.20e-04 2.23 1.52e-01 3.17 8.89e-04 4.24 1.86e-01 5.08
640 1344 705 6.25e-02 8.86e-09 5.31 4.70e-06 5.80 9.62e-05 1.73 2.88e-02 2.40 1.97e-04 2.17 3.43e-02 2.44
2560 5248 2689 3.12e-02 2.39e-10 5.20 7.77e-08 5.90 2.99e-05 1.68 5.47e-03 2.39 2.13e-05 3.20 2.25e-02 0.61


==> plap_4_pi6_tiltedhexagonal_ocv_nous.dat <==
numcells numfaces numnodes meshsize errp2 errp2ocv errLp2 errLp2ocv errp3 errp3ocv errLp3 errLp3ocv errp4 errp4ocv errLp4 errLp4ocv
22 62 41 6.30e-02 2.48e-05 --- 2.82e-03 --- 3.38e-03 --- 3.67e-01 --- 2.71e-02 --- 2.74e+01 ---
76 220 145 3.42e-02 9.37e-07 5.36 5.69e-05 6.39 6.60e-04 2.67 3.18e-01 0.23 1.20e-03 5.10 1.04e+01 1.59
280 824 545 1.72e-02 3.26e-08 4.89 1.76e-06 5.06 2.03e-04 1.72 1.53e-01 1.06 2.25e-04 2.44 2.45e+00 2.10
1072 3184 2113 8.59e-03 1.09e-09 4.89 3.54e-08 5.63 6.36e-05 1.67 4.00e-02 1.93 3.01e-05 2.90 2.79e-01 3.13


==> regular-plap2_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 9.62e-02 1.68e-02
224 352 129 1.54e-02 4.50e-02 3.31e-03
896 1376 481 7.68e-03 2.15e-02 6.73e-04
3584 5440 1857 3.84e-03 1.06e-02 1.44e-04
14336 21632 7297 1.92e-03 5.32e-03 3.26e-05


==> regular-plap2_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 1.61e-01 5.96e-02
64 144 81 3.12e-02 5.98e-02 1.17e-02
256 544 289 1.56e-02 1.94e-02 2.00e-03
1024 2112 1089 7.81e-03 5.40e-03 3.02e-04
4096 8320 4225 3.91e-03 1.01e-03 3.62e-05


==> regular-plap2_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 1.56e-01 5.95e-02
160 352 193 1.25e-01 5.88e-02 1.18e-02
640 1344 705 6.25e-02 1.92e-02 2.04e-03
2560 5248 2689 3.12e-02 5.34e-03 3.12e-04
10240 20736 10497 1.56e-02 1.01e-03 3.97e-05


==> regular-plap2_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 1.40e-01 3.82e-02
76 220 145 3.42e-02 5.35e-02 7.15e-03
280 824 545 1.72e-02 1.85e-02 1.29e-03
1072 3184 2113 8.59e-03 6.17e-03 2.21e-04
4192 12512 8321 4.30e-03 2.33e-03 3.75e-05


==> regular-plap2_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.39e-03 2.26e-04
224 352 129 1.54e-02 6.78e-04 2.89e-05
896 1376 481 7.68e-03 2.11e-04 4.72e-06
3584 5440 1857 3.84e-03 6.28e-05 7.14e-07
14336 21632 7297 1.92e-03 1.78e-05 1.01e-07


==> regular-plap2_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 5.61e-03 1.53e-03
64 144 81 3.12e-02 5.29e-04 4.24e-05
256 544 289 1.56e-02 2.47e-04 9.34e-06
1024 2112 1089 7.81e-03 9.40e-05 2.36e-06
4096 8320 4225 3.91e-03 2.88e-05 3.91e-07


==> regular-plap2_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 5.38e-03 1.44e-03
160 352 193 1.25e-01 5.49e-04 4.23e-05
640 1344 705 6.25e-02 2.48e-04 9.35e-06
2560 5248 2689 3.12e-02 9.35e-05 2.34e-06
10240 20736 10497 1.56e-02 2.86e-05 3.87e-07


==> regular-plap2_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 4.04e-03 7.94e-04
76 220 145 3.42e-02 8.15e-04 4.25e-05
280 824 545 1.72e-02 2.88e-04 9.62e-06
1072 3184 2113 8.59e-03 9.18e-05 1.89e-06
4192 12512 8321 4.30e-03 2.62e-05 2.95e-07


==> regular-plap2_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 1.40e-04 1.29e-05
224 352 129 1.54e-02 2.42e-05 1.09e-06
896 1376 481 7.68e-03 3.72e-06 8.05e-08
3584 5440 1857 3.84e-03 5.25e-07 5.52e-09


==> regular-plap2_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 2.52e-04 3.37e-05
64 144 81 3.12e-02 4.84e-05 4.31e-06
256 544 289 1.56e-02 7.75e-06 3.68e-07
1024 2112 1089 7.81e-03 1.09e-06 2.67e-08


==> regular-plap2_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 2.66e-04 3.54e-05
160 352 193 1.25e-01 4.92e-05 4.32e-06
640 1344 705 6.25e-02 7.79e-06 3.66e-07
2560 5248 2689 3.12e-02 1.09e-06 2.65e-08


==> regular-plap2_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.41e-04 3.15e-05
76 220 145 3.42e-02 6.04e-05 4.51e-06
280 824 545 1.72e-02 1.11e-05 4.27e-07
1072 3184 2113 8.59e-03 1.74e-06 3.33e-08


==> regular-plap2_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 8.13e-06 6.17e-07
224 352 129 1.54e-02 6.59e-07 2.33e-08
896 1376 481 7.68e-03 4.76e-08 8.12e-10
3584 5440 1857 3.84e-03 3.18e-09 2.68e-11


==> regular-plap2_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 3.67e-05 4.42e-06
64 144 81 3.12e-02 3.48e-06 1.76e-07
256 544 289 1.56e-02 2.70e-07 6.02e-09
1024 2112 1089 7.81e-03 1.87e-08 1.94e-10


==> regular-plap2_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 3.71e-05 4.42e-06
160 352 193 1.25e-01 3.45e-06 1.75e-07
640 1344 705 6.25e-02 2.68e-07 5.97e-09
2560 5248 2689 3.12e-02 1.85e-08 1.93e-10


==> regular-plap2_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.24e-05 2.51e-06
76 220 145 3.42e-02 2.16e-06 1.23e-07
280 824 545 1.72e-02 1.88e-07 5.67e-09
1072 3184 2113 8.59e-03 1.63e-08 2.55e-10


==> singular-plap2_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.22e-01 3.64e-02
224 352 129 1.54e-02 9.83e-02 6.53e-03
896 1376 481 7.68e-03 4.42e-02 9.73e-04
3584 5440 1857 3.84e-03 2.04e-02 1.16e-04
14336 21632 7297 1.92e-03 9.75e-03 2.45e-05


==> singular-plap2_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 3.27e-01 8.45e-02
64 144 81 3.12e-02 1.24e-01 1.21e-02
256 544 289 1.56e-02 4.45e-02 1.78e-03
1024 2112 1089 7.81e-03 1.53e-02 5.68e-04
4096 8320 4225 3.91e-03 4.97e-03 2.14e-04


==> singular-plap2_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 2.63e-01 6.06e-02
160 352 193 1.25e-01 1.01e-01 1.07e-02
640 1344 705 6.25e-02 3.71e-02 2.10e-03
2560 5248 2689 3.12e-02 1.29e-02 5.78e-04
10240 20736 10497 1.56e-02 4.22e-03 1.89e-04


==> singular-plap2_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 3.08e-01 6.26e-02
76 220 145 3.42e-02 1.27e-01 7.73e-03
280 824 545 1.72e-02 4.70e-02 3.09e-03
1072 3184 2113 8.59e-03 1.63e-02 1.42e-03
4192 12512 8321 4.30e-03 5.63e-03 5.04e-04


==> singular-plap2_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 1.92e-02 3.27e-03
224 352 129 1.54e-02 3.93e-03 4.05e-04
896 1376 481 7.68e-03 9.08e-04 9.72e-05
3584 5440 1857 3.84e-03 2.26e-04 2.82e-05
14336 21632 7297 1.92e-03 5.80e-05 8.35e-06


==> singular-plap2_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 5.40e-02 1.07e-02
64 144 81 3.12e-02 8.96e-03 9.90e-04
256 544 289 1.56e-02 1.59e-03 1.21e-04
1024 2112 1089 7.81e-03 3.55e-04 2.27e-05
4096 8320 4225 3.91e-03 9.21e-05 5.82e-06


==> singular-plap2_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 4.25e-02 8.64e-03
160 352 193 1.25e-01 7.26e-03 8.03e-04
640 1344 705 6.25e-02 1.31e-03 9.47e-05
2560 5248 2689 3.12e-02 2.98e-04 1.68e-05
10240 20736 10497 1.56e-02 7.77e-05 4.18e-06


==> singular-plap2_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 4.60e-02 1.10e-02
76 220 145 3.42e-02 8.77e-03 1.03e-03
280 824 545 1.72e-02 1.81e-03 9.80e-05
1072 3184 2113 8.59e-03 4.22e-04 1.19e-05
4192 12512 8321 4.30e-03 1.05e-04 1.88e-06


==> singular-plap2_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.89e-03 6.83e-04
224 352 129 1.54e-02 7.15e-04 1.83e-04
896 1376 481 7.68e-03 1.72e-04 5.33e-05
3584 5440 1857 3.84e-03 4.21e-05 1.58e-05


==> singular-plap2_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 1.07e-02 2.83e-03
64 144 81 3.12e-02 1.97e-03 2.74e-04
256 544 289 1.56e-02 4.21e-04 4.97e-05
1024 2112 1089 7.81e-03 9.49e-05 1.30e-05


==> singular-plap2_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 8.81e-03 2.26e-03
160 352 193 1.25e-01 1.63e-03 2.14e-04
640 1344 705 6.25e-02 3.49e-04 3.66e-05
2560 5248 2689 3.12e-02 7.84e-05 9.28e-06


==> singular-plap2_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 7.28e-03 1.50e-03
76 220 145 3.42e-02 1.56e-03 1.57e-04
280 824 545 1.72e-02 3.51e-04 2.10e-05
1072 3184 2113 8.59e-03 7.93e-05 4.19e-06


==> singular-plap2_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 1.27e-03 4.25e-04
224 352 129 1.54e-02 3.14e-04 1.23e-04
896 1376 481 7.68e-03 7.93e-05 3.64e-05
3584 5440 1857 3.84e-03 2.07e-05 1.08e-05


==> singular-plap2_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 3.17e-03 6.81e-04
64 144 81 3.12e-02 7.30e-04 1.25e-04
256 544 289 1.56e-02 1.68e-04 3.22e-05
1024 2112 1089 7.81e-03 3.93e-05 9.28e-06


==> singular-plap2_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 2.64e-03 5.33e-04
160 352 193 1.25e-01 6.07e-04 9.30e-05
640 1344 705 6.25e-02 1.39e-04 2.31e-05
2560 5248 2689 3.12e-02 3.23e-05 6.61e-06


==> singular-plap2_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.98e-03 4.81e-04
76 220 145 3.42e-02 6.82e-04 5.89e-05
280 824 545 1.72e-02 1.55e-04 9.40e-06
1072 3184 2113 8.59e-03 3.53e-05 2.17e-06

